Improved Semantic Role Labeling using Parameterized Neighborhood Memory Adaptation

Deep neural models achieve some of the best results for semantic role labeling. Inspired by instance-based learning that utilizes nearest neighbors to handle low-frequency context-specific training samples, we investigate the use of memory adaptation techniques in deep neural models. We propose a parameterized neighborhood memory adaptive (PNMA) method that uses a parameterized representation of the nearest neighbors of tokens in a memory of activations and makes predictions based on the most similar samples in the training data. We empirically show that PNMA consistently improves the SRL performance of the base model irrespective of types of word embeddings. Coupled with contextualized word embeddings derived from BERT, PNMA improves over existing models for both span and dependency semantic parsing datasets, especially on out-of-domain text, reaching F1 scores of 80.2, and 84.97 on CoNLL2005, and CoNLL2009 datasets, respectively.

==> rank.dat <==
rank prob
1 0.263457
2 0.0859377
3 0.0599745
4 0.0457805
5 0.0350356
6 0.032778
7 0.0265276
8 0.0230993
9 0.0217614
10 0.0200054
11 0.0178941
12 0.0165771
13 0.01572
14 0.0149884
15 0.0139014
16 0.0120827
17 0.0132115
18 0.0120618
19 0.0114347
20 0.0109539
21 0.00995046
22 0.00949056
23 0.00930242
24 0.00877981
25 0.00854987
26 0.00796455
27 0.00748375
28 0.00829902
29 0.00825721
30 0.00681481
31 0.00704476
32 0.00618768
33 0.00652215
34 0.0067939
35 0.00618768
36 0.00589502
37 0.00606225
38 0.00558145
39 0.00556055
40 0.00522608
41 0.00537241
42 0.0053097
43 0.00512156
44 0.00497523
45 0.00516337
46 0.0048289
47 0.00497523
48 0.00466166
49 0.00451533
50 0.00403453
51 0.00395092
52 0.00407634
53 0.00403453
54 0.0038673
55 0.00334469
56 0.00363735
57 0.00443172
58 0.00361645
59 0.00378368
60 0.00319836
61 0.00330288
62 0.00324017
63 0.00378368
64 0.00363735

